C IV absorption line variability in X-ray bright BALQSOs

We report kinematic shift and strength variability of C IV broad absorption line (BAL) trough in two high-ionization X-ray bright QSOs SDSS J085551+375752 (at zem ~ 1.936) and SDSS J091127+055054 (at zem ~ 2.793). Both these QSOs have shown combination of profile shift, appearance and disappearance of absorption components belonging to a single BAL trough. The observed average kinematic shift of whole BAL profile resulted in an average deceleration of ~ -0.7 +- 0.1, -2.0 +- 0.1 cm/s^2 over a rest-frame time-span of 3.11 yr and 2.34 yr for SDSS J085551+375752 and SDSS J091127+055054, respectively. To our knowledge, these are the largest kinematic shifts exceeding by factor of about 2.8, 7.8 than the highest deceleration reported in the literature; making both of them as a potential candidate to investigate outflows using multi-wavelength monitoring for their line and continuum variability. We explore various possible mechanisms to understand the observed profile variations. Outflow models involving many small self-shielded clouds moving probably in a curved path provides the simplest explanation for the C IV BAL strength and velocity variations along with the X-ray bright nature of these sources.

==> readme.txt <==
ms.tex				#laTex file
J085551p375752.ps               #post-script figures
J091127p05505_oplot.ps          #post-script figures
J091127p05505.ps                #post-script figures
J0911_pixshift.ps               #post-script figures
mn2e.bst                        # MNRAS style file 
mn2e.cls 			# MNRAS style file
mnras.bst			# MNRAS style file
ms.bbl				# Compiled BibteX file
natbib.sty			# Tex style file
references.bib			#BibTeX file
readme.txt      		#this file
Joshi_MN_14_0173_MJ_R1.pdf      # pdf file

